Heuristic Time Complexity of NISQ Shortest-Vector-Problem Solvers

Shortest Vector Problem is believed to be hard both for classical and quantum computers. Two of the three NIST post-quantum cryptosystems standardised by NIST rely on its hardness. Research on theoretical and practical performance of quantum algorithms to solve SVP is crucial to establish confidence in them. Exploring the capabilities that Variational Quantum Algorithms (VQA) that can run on NISQ devices have in solving SVP has been an active research area. The qubit-requirement for doing so has been analysed and it was demonstrated that it is plausible to encode SVP on the ground state of a Hamiltonian efficiently. Due to the heuristic nature of VQAs no analysis of the time complexity of those approaches for scales beyond the non-interesting classically simulatable sizes has been performed. Motivated by Boulebnane and Montanaro work on the k-SAT problem, we propose to use angle pretraining of the QAOA for SVP and we demonstrate that it performs well on much larger instances than those used in training. Avoiding the limitations that arise due to the use of optimiser, we are able to extrapolate the observed performance and observe the probability of success scaling as $2^{-0.695n}$ with n being dimensionality of the search space for a depth $p=3$ pre-trained QAOA. We observe time heuristic complexity $O(2^{0.695n})$, a bit worse than the fault-tolerant Grover approach of $O(2^{0.5n})$. However, both the number of qubits, and the depth of each quantum computation, are considerably better-Grover requires exponential depth, while each run of constant p fixed-angles QAOA requires polynomial depth. We also propose a novel method to avoid the zero vector solution to SVP without introducing more logical qubits. This improves upon the previous works as it results in more space efficient encoding of SVP on NISQ architectures without ignoring the zero vector problem.

==> chapters/figures/approx_factors.dat <==
x cm qaoa line_cm line_qaoa
4 1.00001 1.14711 3.4305799975309377 4.086264437376981
5 1.15984 1.18816 6.5794891782813645 8.060792627431564
6 2.28085 1.13386 11.201513902612492 14.042751096696168
7 1.60549 1.68751 17.56531414862939 22.45317395554306
8 2.1921 2.77557 25.935885600804284 33.71626490017823
9 5.93133 2.99467 36.57513126081514 48.25895665488198
10 9.88554 4.79571 49.742282285343016 66.51058043280841
11 13.8006 7.40275 65.69422052305904 88.9026084312352
12 27.4429 93.451 84.68573341623593 115.86844737033256
13 56.3166 179.464 106.96972039461953 147.84326915053094
14 90.6087 256.138 132.79736331143005 185.26386936936052
15 159.448 355.215 162.41826949611018 228.56854729505923
16 202.084 320.873 196.0805934804442 278.19700272474444
17 243.47 358.389 234.03114179674526 334.59024637306317
18 293.127 389.017 276.5154641190808 398.1905212739196
19 325.474 451.603 323.77793322985116 469.44123326830857
20 402.876 606.609 376.061815729145 548.7868890777557
21 441.893 597.354 433.60933499113105 636.6730407772554
22 492.594 679.494 496.66172756395633 733.5462357175421

==> chapters/figures/line.dat <==
4 0.0625 0.25
30 9.313225746154785e-10 3.0517578125e-05

==> chapters/figures/p_experiment_data/approx_p3_experiments_scaling_2.5.dat <==
x cm_overlap_sv qaoa_nonpen_overlap_sv alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa cm_err qaoa_err
4 0.0693292716715608 0.165984611064018 0.10890497153445805 0.2986587325904387 1 1 0.842 0.7 0.09587930745424232 0.2201826571285757
5 0.051506352447517 0.107176150490251 0.06076216900242751 0.18385332694724438 1 1 0.842 0.7 0.05587135892934425 0.10862843929254426
6 0.0374112905500001 0.0881248074108685 0.03390149347508327 0.11317949934490715 1 1 0.842 0.7 0.05253474973684909 0.08345105783476972
7 0.0239832035950056 0.0984921420245711 0.018914914966172425 0.0696729250683588 1 1 0.842 0.7 0.033271415724832436 0.07587469022108069
8 0.0124860441593674 0.0642796594120754 0.01055334062024401 0.042890421990540224 1 1 0.842 0.7 0.016702770590854118 0.07899048984136854
9 0.00730751672169846 0.0400017137481926 0.005888104622519982 0.02640320177058344 1 1 0.842 0.7 0.00969699766589913 0.04700157879541124
10 0.00381569781901303 0.0305857938553299 0.003285194451057104 0.01625372359105947 1 0 0.842 0.7 0.004844641523701118 0.03631798869331792
11 0.00206327639344882 0.0108355909697187 0.0018329332226840471 0.010005738427863621 0 0 0.842 0.7 0.002901497379478414 0.013026007472318692
12 0.00108132202546084 0.0062956793055188 0.0010226622042837882 0.006159499447984704 0 0 0.842 0.7 0.0014144459304551765 0.008076638655320099
13 0.000487754614266953 0.0053807542826227 0.0005705816071897642 0.0037917674665641317 0 0 0.842 0.7 0.0007524614452989232 0.006668028950803264
14 0.000319808627297269 0.00199214686475173 0.00031834888304223507 0.002334199498174855 0 0 0.842 0.7 0.0004829437724677302 0.0022854894563537438
15 0.000164340250715223 0.0011372893743873 0.00017761878416198772 0.001436925482726615 0 0 0.842 0.7 0.00022391528355822593 0.0021723323087258794
16 6.98942442323325e-05 0.00095878371507592 9.910018274823738e-05 0.0008845665696199403 0 0 0.842 0.7 8.55659401583157e-05 0.0014493029394588716
17 5.74366524347463e-05 0.000483526842495715 5.529170952874819e-05 0.0005445362515281224 0 0 0.842 0.7 9.147115522274056e-05 0.0007139980893066059
18 3.14248678064737e-05 0.000258694405311201 3.0849318919806364e-05 0.00033521471352427424 0 0 0.842 0.7 5.015707987210571e-05 0.00039449726457801277
19 2.20411199469016e-05 0.000210747497139452 1.721199228468615e-05 0.0002063570677761536 0 0 0.842 0.7 2.81417740209866e-05 0.0002643666452852441
20 1.00089091940415e-05 0.000112987744488369 9.603216174017104e-06 0.00012703272769107844 0 0 0.842 0.7 1.1806573421323665e-05 0.00016702679372991252
21 4.88601095529231e-06 6.97099048273994e-05 5.357994551679812e-06 7.820092657131909e-05 0 0 0.842 0.7 8.009956671736922e-06 0.00011320207771825626
22 2.70243224489864e-06 4.95116428406133e-05 2.9894261563646326e-06 4.81402314802245e-05 0 0 0.842 0.7 4.972624422538686e-06 9.384707148099475e-05
31 0 0 1.566238489244686e-08 6.11187765970669e-07 0 0 0.842 0.7 0.0 0.0


==> chapters/figures/p_experiment_data/approx_p3_experiments_scaling_2.5_line.dat <==
NumSols
x rnd grover
4 0.0625 0.25
5 0.0359375 0.18957188610128875
6 0.0278125 0.1667708008015792
7 0.0190625 0.13806701271484076
8 0.009921875 0.09960860906568267
9 0.004921875 0.0701560760020114
10 0.00234375 0.04841229182759271
11 0.00115234375 0.03394618903500067
12 0.000625 0.025
13 0.00028076171875 0.01675594577306814
14 0.000157470703125 0.01254873312828829
15 7.9345703125e-05 0.008907620508587016
16 3.997802734375e-05 0.006322817990718221
17 2.349853515625e-05 0.004847528767965178
18 1.30462646484375e-05 0.003611961329864635
19 7.20977783203125e-06 0.0026851029462631876
20 3.6525726318359376e-06 0.00191117048738095
21 1.9359588623046873e-06 0.0013913873875756842
22 1.0585784912109376e-06 0.0010288724368020254

==> chapters/figures/p_experiment_data/approx_p3_experiments_scaling_2.dat <==
x cm_overlap_sv qaoa_nonpen_overlap_sv alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa cm_err qaoa_err
4 0.0693292716715608 0.165984611064018 0.09605389062780671 0.23687929700008573 1 1 0.849 0.69 0.09426090515923921 0.19500333746918266
5 0.0487434301889186 0.105190448766466 0.05332022075172454 0.14684962282750963 1 1 0.849 0.69 0.04021536879070487 0.0544195556280236
6 0.0256496275030908 0.0651095472361898 0.029598446480725876 0.09103713155892233 1 1 0.849 0.69 0.032634209771474916 0.08173566148225989
7 0.0141062863116028 0.0558629298969862 0.016430315211027325 0.05643704875028097 1 1 0.849 0.69 0.01713382415154769 0.06420587699676701
8 0.00945145534545146 0.0344330726838646 0.009120588748112413 0.03498726747096659 1 1 0.849 0.69 0.009420824379444729 0.04023011606261613
9 0.00587368070028906 0.0253218394059481 0.005062905856873911 0.02168981036732298 1 1 0.849 0.69 0.005075722185063284 0.01880192916699747
10 0.00359803123955031 0.026820611640382 0.002810456257099974 0.013446259390243109 1 0 0.849 0.69 0.003369244310399949 0.0312369016279591
11 0.00201873493642936 0.0101226137293075 0.001560104927163196 0.00833579863206596 0 0 0.849 0.69 0.002560686278975587 0.010046420393932205
12 0.00107078317872387 0.00629215734074622 0.0008660257129461172 0.005167648252031556 0 0 0.849 0.69 0.001395976657946113 0.008608461030726603
13 0.000487754614266953 0.0053807542826227 0.0004807372391596691 0.003203602874234292 0 0 0.849 0.69 0.0005456504177146275 0.005699095935569368
14 0.00031318314734267 0.00199075887577354 0.0002668607752172363 0.001986023598213658 0 0 0.849 0.69 0.0003501686935422455 0.002768937274641094
15 0.000159188281593443 0.00109689733387155 0.00014813637793907537 0.0012312043307191325 0 0 0.849 0.69 0.00022334692487368385 0.0016236504986493754
16 6.77041607553846e-05 0.000954023985526267 8.223159230143458e-05 0.0007632659074872024 0 0 0.849 0.69 8.437472002439934e-05 0.001309396013058689
17 4.9217708070232e-05 0.00045861711454707 4.56473613470582e-05 0.00047317478585539685 0 0 0.849 0.69 8.023286736927085e-05 0.0004942138928582169
18 2.73587968048098e-05 0.000234333790984104 2.5339185824236487e-05 0.00029333732290807795 0 0 0.849 0.69 3.4872259848447576e-05 0.0002942729213453984
19 1.79020379049371e-05 0.000186573579864142 1.4065968312023054e-05 0.000181849894759976 0 0 0.849 0.69 1.9192814631515733e-05 0.00016787646367141018
20 6.97663439784285e-06 8.16625315736205e-05 7.808122404848361e-06 0.00011273500383917099 0 0 0.849 0.69 7.876016915520485e-06 0.00011281526570133193
21 3.18451555278947e-06 5.81805742307975e-05 4.334346142169447e-06 6.988830599760736e-05 0 0 0.849 0.69 3.9072844448147955e-06 7.20294995736109e-05
22 1.94236054055593e-06 4.00651797587768e-05 2.406027404036843e-06 4.3326164446521956e-05 0 0 0.849 0.69 2.8613539904418272e-06 5.6026333179723416e-05
31 0 0 1.2041854463147922e-08 5.859516923100937e-07 0 0 0.849 0.69 0.0 0.0


==> chapters/figures/p_experiment_data/approx_p3_experiments_scaling_2_line.dat <==
x rnd grover
4 0.0625 0.25
5 0.031875 0.17853571071357124
6 0.01625 0.12747548783981963
7 0.009921875 0.09960860906568267
8 0.00671875 0.08196798155377501
9 0.0038671875 0.06218671481916375
10 0.002216796875 0.04708287241662301
11 0.00111328125 0.03336586953759785
12 0.0006103515625 0.02470529422006546
13 0.00028076171875 0.01675594577306814
14 0.000152587890625 0.01235264711003273
15 7.50732421875e-05 0.008664481645632357
16 3.84521484375e-05 0.006200979635307634
17 1.922607421875e-05 0.004384754750125713
18 9.8419189453125e-06 0.0031371832820720727
19 4.92095947265625e-06 0.002218323572578232
20 2.47955322265625e-06 0.0015746597164645606
21 1.2874603271484376e-06 0.0011346630897092042
22 6.914138793945312e-07 0.0008315130061487501


==> chapters/figures/p_experiment_data/approx_p3_experiments_scaling_3.5.dat <==
x cm_overlap_sv qaoa_nonpen_overlap_sv alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa cm_err qaoa_err
4 0.15711592161748 0.313422983136232 0.06884677857870601 0.19120201956953958 1 1 0.578 0.463 0.2546511457093886 0.4154797253476005
5 0.0916857075373784 0.228914719169669 0.04610425522875629 0.1387256518374496 1 1 0.578 0.463 0.14866067829709245 0.41823763052346474
6 0.048937966474055 0.134558099760026 0.030874390844130795 0.10065169040082239 1 1 0.578 0.463 0.07042776634707307 0.20831073094400512
7 0.0249221058097739 0.102014629404046 0.020675488743208188 0.07302732152531981 1 1 0.578 0.463 0.03756445588959936 0.20037285136420557
8 0.0124983059409916 0.0644387757548967 0.01384564433768549 0.052984601330837315 1 1 0.578 0.463 0.021809951756906358 0.1090346648524238
9 0.0074591117240877 0.0401680698500808 0.00927193884055851 0.03844270773664352 1 1 0.578 0.463 0.01098621901711621 0.06967922715574489
10 0.00442425735550284 0.0312593885102511 0.00620908986005548 0.027891910876092215 1 0 0.578 0.463 0.006672859585162934 0.05156163106490765
11 0.00277291899654686 0.011849091751187 0.004158008109544591 0.02023683393088159 0 0 0.578 0.463 0.004248693471704502 0.02126515743243229
12 0.00199639598648952 0.0080135410423152 0.002784471126801199 0.014682731827352559 0 0 0.578 0.463 0.0035754763995148727 0.013094026833912078
13 0.0009998625334712 0.00814213912418708 0.001864661937092454 0.010652981323574087 0 0 0.578 0.463 0.0017708736626817784 0.011995841969228035
14 0.000658095741548711 0.00330712566539339 0.0012486982199868294 0.007729216362108063 0 0 0.578 0.463 0.0009278707004657669 0.005939804558333887
15 0.000363371371020249 0.00218509981676415 0.0008362090808962361 0.005607893579995121 0 0 0.578 0.463 0.000638729592301569 0.004045622544560097
16 0.000363135821806766 0.00274233775509093 0.0005599796778605989 0.004068778635661485 0 0 0.578 0.463 0.0008051992172446508 0.00529166141492975
17 0.000256563465674521 0.00165754576772629 0.000374998605947657 0.0029520816238509553 0 0 0.578 0.463 0.0004039399417811372 0.0032825915902078276
18 0.000211537146656756 0.00176362715463555 0.000251123317545986 0.0021418677923385416 0 0 0.578 0.463 0.0003194372555623803 0.002964553146687175
19 0.00016142775484282 0.0015802895637172 0.00016816841346899473 0.0015540212719026081 0 0 0.578 0.463 0.00028667599756315303 0.00336948528525806
20 0.000143819922346297 0.00191069906636812 0.00011261644503999495 0.001127512221886051 0 0 0.578 0.463 0.00023828714269117604 0.0031345152488913937
21 0.00016529631637365 0.00206885218823845 7.541525445730909e-05 0.000818060752119546 0 0 0.578 0.463 0.0002979255602750981 0.0034950516504013984
22 0.000190895608567024 0.00149191769161714 5.050293145766425e-05 0.0005935398137316419 0 0 0.578 0.463 0.0003939433955079344 0.002420405621077615
31 0 0 1.367832975555117e-06 3.3069569896363876e-05 0 0 0.578 0.463 0.0 0.0


==> chapters/figures/p_experiment_data/approx_p3_experiments_scaling_3.5_line.dat <==
x rnd grover
4 0.1525 0.39051248379533265
5 0.079375 0.2817356917396161
6 0.039375 0.1984313483298443
7 0.0196875 0.1403121520040228
8 0.01 0.1
9 0.0050390625 0.07098635432250343
10 0.002890625 0.05376453291901642
11 0.001708984375 0.04133986423538423
12 0.00129638671875 0.0360053706931341
13 0.000672607421875 0.02593467605109036
14 0.000364990234375 0.01910471759474607
15 0.000234375 0.015309310892394862
16 0.000188751220703125 0.013738676089897636
17 0.0001538848876953125 0.012405034772031576
18 0.0001157379150390625 0.010758155745250322
19 8.769989013671874e-05 0.009364821949013166
20 8.485794067382813e-05 0.00921183698693307
21 7.560253143310547e-05 0.008694971617728576
22 9.656429290771484e-05 0.009826713230155586

==> chapters/figures/p_experiment_data/approx_p3_experiments_scaling_3.dat <==
x cm_overlap_sv qaoa_nonpen_overlap_sv alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa cm_err qaoa_err
4 0.0870582358257831 0.181223032974548 0.10603459619381161 0.2863779935119306 1 1 -0.782 -0.642 0.12420466675103539 0.22147058504935999
5 0.0854852575392052 0.208670638215021 0.0616503965783083 0.1834600468728912 1 1 -0.782 -0.642 0.11168079747503788 0.20670409295417805
6 0.0486113242216938 0.127913199264669 0.035844635003047326 0.11752854465474578 1 1 -0.782 -0.642 0.06747751237333946 0.1978485290150933
7 0.0247583797442992 0.101831864256002 0.020840707113208665 0.07529137293981378 1 1 -0.782 -0.642 0.04215762457219 0.15252605523328167
8 0.0124860441593674 0.0642796594120754 0.012117157084780514 0.04823331094428917 1 1 -0.782 -0.642 0.018911933791915567 0.08234318987182677
9 0.00730751672169846 0.0400017137481926 0.0070451302357293745 0.030899320782849824 1 1 -0.782 -0.642 0.009320601707203892 0.06369329421683742
10 0.00385106634554911 0.0305916299526001 0.004096163785871003 0.019794785100783117 1 0 -0.782 -0.642 0.005872756311231351 0.05583193010370145
11 0.0020780027675912 0.0109184587813641 0.0023815823411735726 0.012680975091325186 0 0 -0.782 -0.642 0.002721688522620272 0.018926871749945565
12 0.00117859108177952 0.00640330640619359 0.0013846942515712223 0.008123711798237612 0 0 -0.782 -0.642 0.0020071374737953584 0.01124808521994818
13 0.000569350303506866 0.00573029914803634 0.0008050858192833091 0.00520422861061928 0 0 -0.782 -0.642 0.0010160854519824774 0.007198891723499212
14 0.000383104253237568 0.00211843666678736 0.0004680911874051626 0.0033339434121067604 0 0 -0.782 -0.642 0.0004658839631072374 0.002894215341576488
15 0.000218804036821443 0.00132568516150428 0.00027215652602281256 0.002135797542108248 0 0 -0.782 -0.642 0.0003768998117668794 0.002353859190626879
16 0.000129712166646556 0.00126355543402468 0.0001582366356166716 0.001368238922205666 0 0 -0.782 -0.642 0.00021898879012599074 0.0020057696009713145
17 8.72094857595494e-05 0.000593381563557095 9.200158900170748e-05 0.000876523973517917 0 0 -0.782 -0.642 0.00011376070802857259 0.0008349933851029686
18 5.40894634293981e-05 0.000447643546896032 5.349135707955683e-05 0.0005615205529404991 0 0 -0.782 -0.642 9.432964017718592e-05 0.0007172574805157352
19 4.22415580787704e-05 0.000388953640012445 3.110082459727459e-05 0.0003597224273389008 0 0 -0.782 -0.642 7.49941453463271e-05 0.0006676005348866772
20 1.85824869829422e-05 0.000270621092602513 1.8082571530048288e-05 0.00023044610576222781 0 0 -0.782 -0.642 2.5736934269182314e-05 0.000365007892507896
21 1.26107402638629e-05 0.000235509858475809 1.0513528093655954e-05 0.0001476288483146044 0 0 -0.782 -0.642 2.287423797721284e-05 0.00041593646610551226
22 7.29562208409277e-06 0.000112516011095427 6.112751872288484e-06 9.457429008231358e-05 0 0 -0.782 -0.642 1.2960663695822867e-05 0.00019186740592335585
31 0 0 4.641211477980019e-08 1.718659385239665e-06 0 0 -0.782 -0.642 0.0 0.0


==> chapters/figures/p_experiment_data/approx_p3_experiments_scaling_3_line.dat <==
x rnd grover
4 0.075 0.27386127875258304
5 0.074375 0.27271780286589287
6 0.03828125 0.19565594803123162
7 0.01953125 0.13975424859373686
8 0.009921875 0.09960860906568267
9 0.004921875 0.0701560760020114
10 0.0023828125 0.04881406047441658
11 0.001181640625 0.034375
12 0.000703125 0.026516504294495532
13 0.0003662109375 0.019136638615493577
14 0.000196533203125 0.014019030035098719
15 0.00011962890625 0.0109375
16 7.26318359375e-05 0.008522431339559152
17 4.1351318359375e-05 0.0064304990754509095
18 2.37274169921875e-05 0.004871079653648408
19 1.377105712890625e-05 0.0037109375000000003
20 8.35418701171875e-06 0.002890361052138426
21 5.159378051757813e-06 0.00227142643547129
22 3.2567977905273438e-06 0.0018046600207594072


==> chapters/figures/p_experiment_data/approx_p3_experiments_scaling_4.dat <==
x cm_overlap_sv qaoa_nonpen_overlap_sv alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa
4 0.164268606956193 0.340189846523058 0.021180673567458615 0.07799515757357606 1 1 -0.067 -0.076
5 0.0925198524906305 0.232962867555827 0.020216027830257787 0.07397610050611868 1 1 -0.067 -0.076
6 0.0501075645208854 0.136848537767045 0.01929531560609354 0.07016414372814071 1 1 -0.067 -0.076
7 0.02577478069112 0.103178974167378 0.018416536001276844 0.06654861545041828 1 1 -0.067 -0.076
8 0.0136306461690166 0.0667914496133595 0.017577779250172784 0.06311939379645601 1 1 -0.067 -0.076
9 0.0111675228587769 0.047468823311174 0.016777222564894 0.05986687846571942 1 1 -0.067 -0.076
10 0.007739973702283 0.041273626671322 0.01601312617401438 0.056781963857049186 1 0 -0.067 -0.076
11 0.00487412828086428 0.0204881086869686 0.015283829541694128 0.05385601357701414 0 0 -0.067 -0.076
12 0.00450098258044119 0.0145642660582922 0.014587747758999984 0.051080836261837965 0 0 -0.067 -0.076
13 0.00236139790067184 0.014090660149108 0.013923368099577808 0.048448662645211735 0 0 -0.067 -0.076
14 0.00217134125174751 0.00898864793972082 0.013289246732192641 0.045952123807792074 0 0 -0.067 -0.076
15 0.0017719465505197 0.00880777612054704 0.012684005582991644 0.04358423054749366 0 0 -0.067 -0.076
16 0.0061542924355754 0.0199713228474003 0.01210632934067125 0.041338353812821346 0 0 -0.067 -0.076
17 0.0153460245232322 0.0404922699372245 0.01155496259803989 0.03920820614446456 0 0 -0.067 -0.076
18 0.0132026783827924 0.0461722300059243 0.011028707123764539 0.03718782407319835 0 0 -0.067 -0.076
19 0.0182126206031537 0.0541898123393562 0.010526419258371958 0.035271551424812995 0 0 -0.067 -0.076
20 0.0267283846265912 0.0952821889964802 0.010047007428845532 0.033454023485333495 0 0 -0.067 -0.076
21 0.0399231603800648 0.113128499752808 0.009589429776416617 0.03173015198219846 0 0 -0.067 -0.076
22 0.0482039855809835 0.098575510088 0.009152691892394883 0.030095110839352485 0 0 -0.067 -0.076
31 0 0 0.00601663105349137 0.018694338439544614 0 0 -0.067 -0.076

==> chapters/figures/p_experiment_data/approx_p3_experiments_scaling_4_line.dat <==
x rnd grover
4 0.16125 0.4015594601052253
5 0.08125 0.2850438562747845
6 0.0396875 0.19921721813136534
7 0.02046875 0.14306903927824496
8 0.01125 0.10606601717798213
9 0.007890625 0.08882919002219934
10 0.005458984375 0.07388494010960556
11 0.003173828125 0.05633673867912483
12 0.003359375 0.05796011559684814
13 0.00157958984375 0.03974405419367783
14 0.00132568359375 0.03640993811790951
15 0.00130615234375 0.03614072970693868
16 0.00390716552734375 0.06250732378964684
17 0.009771347045898438 0.09885012415722318
18 0.008661918640136719 0.09306942913834122
19 0.014308929443359375 0.11961993748267626
20 0.02107097625732422 0.14515845224210755
21 0.027321629524230957 0.16529255737700643
22 0.0374030590057373 0.1933987047674759


==> chapters/figures/p_experiment_data/approx_p3_experiments_scaling_7.dat <==
x cm_overlap_sv qaoa_nonpen_overlap_sv alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa
4 0.449801453789462 0.583215092105652 0.7199393826118755 0.8048743836195862 1 1 0.038 0.025
5 0.460661287544699 0.620732658674798 0.7389426640004724 0.8187371456997283 1 1 0.038 0.025
6 0.826437516254708 0.908621169280694 0.7584475497077885 0.8328386732026515 1 1 0.038 0.025
7 0.984554977103171 0.972284842752436 0.7784672799152121 0.847183078507028 1 1 0.038 0.025
8 0.99609375 0.972676344049525 0.7990154442875724 0.8617745448211257 1 1 0.038 0.025
9 0.998046875 0.987181970335781 0.8201059911979881 0.8766173274027421 1 1 0.038 0.025
10 0.9990234375 0.98999260051623 0.8417532371962131 0.8917157548001506 1 0 0.038 0.025
11 0.99951171875 0.994022368958332 0.8639718767269048 0.9070742301144196 0 0 0.038 0.025
12 0.999755859375 0.997250448603223 0.8867769921044125 0.922697232283473 0 0 0.038 0.025
13 0.9998779296875 0.998530373787053 0.9101840637508577 0.9385893173882673 0 0 0.038 0.025
14 0.99993896484375 0.998851934147088 0.9342089807044546 0.9547551199814659 0 0 0.038 0.025
15 0.999969482421875 0.99904653866116 0.9588680514052053 0.9711993544389961 0 0 0.038 0.025
16 0.999984741210936 0.999431644524317 0.98417801476529 0.9879268163348871 0 0 0.038 0.025
17 0.999992370605468 0.999821725582917 1.010156051531669 1.004942383839786 0 0 0.038 0.025
18 0.999996185302734 0.999847436572696 1.0368197959486056 1.0222510191435605 0 0 0.038 0.025
19 0.999998092651368 0.999847666625252 1.0641873477280321 1.0398577699024065 0 0 0.038 0.025
20 0.999999046325687 0.999944598374456 1.0922772843358797 1.0577677707108775 0 0 0.038 0.025
21 0.999999523162845 0.999950459518479 1.1211086736027136 1.0759862445992672 0 0 0.038 0.025
22 0.999999761581416 0.999961140381018 1.1507010866672376 1.0945185045567851 0 0 0.038 0.025
31 0 0 1.4547749665056842 1.27635243084879 0 0 0.038 0.025

==> chapters/figures/p_experiment_data/p1_experiments_scaling.dat <==
x cm_overlap_sv cm_overlap_std+ cm_overlap_std- qaoa_nonpen_overlap_sv qaoa_nonpen_overlap_std+ qaoa_nonpen_overlap_std- alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa
4 0.081036221064191 0.059352237684242 0.059352237684242 0.093077798080771 0.086494748436276 0.092977798080771 0.07694136085331924 0.12701182492461568 1 1 0.96 0.788
5 0.034077674176826 0.030918829078371 0.030918829078371 0.060189694736914 0.071020050407435 0.060089694736913994 0.03954565419165954 0.07358237310329276 1 1 0.96 0.788
6 0.018792755761106 0.019549379393404 0.018692755761106 0.0344905944034 0.031832503550724 0.0343905944034 0.020325332800230245 0.04262883109289804 1 1 0.96 0.788
7 0.010404069888203 0.01317078825878 0.010304069888203 0.026153752758369 0.02321708386405 0.026053752758369 0.01044663849630398 0.024696366313109744 1 1 0.96 0.788
8 0.005201959937319 0.006703395779504 0.005101959937319 0.015188411717883 0.017342177670548 0.015088411717883 0.005369272766408232 0.01430746500513153 1 1 0.96 0.788
9 0.002689433865701 0.003283038246394 0.002589433865701 0.008500504700648 0.01096819656007 0.008400504700648001 0.0027596523082801055 0.008288812705389748 1 1 0.96 0.788
10 0.001776385785293 0.002333420072509 0.001676385785293 0.005485895256793 0.005889970891171 0.005385895256793 0.0014183821895288474 0.004801997841014388 1 0 0.96 0.788
11 0.000576211268413 0.000867949960927 0.00047621126841300004 0.003503763430274 0.003818297371717 0.003403763430274 0.0007290077918643548 0.002781964568956028 0 0 0.96 0.788
12 0.000388272456796 0.00043428285489 0.000288272456796 0.001239043461714 0.001650180452728 0.0011390434617139999 0.00037468911025700176 0.0016116889509662539 0 0 0.96 0.788
13 0.000153496354275 0.000172199870572 5.349635427499999e-05 0.001474021619382 0.002215182649494 0.001374021619382 0.00019257946336368663 0.0009337075330335611 0 0 0.96 0.788
14 0.000089432156789 0.000112345678901 0.000066518634567 0.000509645507511 0.000360225366772 0.000409645507511 9.898032447222032e-05 0.0005409292883226273 0 0 0.96 0.788
15 4.5621033445e-05 5.8907543278e-05 3.2334523612e-05 0.000313555885975 0.000484301720392 0.000213555885975 5.0873049812814964e-05 0.0003133791734704866 0 0 0.96 0.788
16 2.6438874705e-05 3.3452620505e-05 -7.3561125295e-05 0.000261892757475 0.000122670425176 0.000161892757475 2.6147289484623947e-05 0.00018155146797389115 0 0 0.96 0.788
17 1.4482470637e-05 2.1294800143e-05 -8.551752936300001e-05 0.000102992360608 0.000104411858317 2.9923606079999913e-06 1.3438957363639447e-05 0.00010517908755215674 0 0 0.96 0.788
18 7.205190047e-06 1.2480424094e-05 -9.279480995300001e-05 0.000115759674231 6.1628421185e-05 1.5759674230999993e-05 6.907238898621786e-06 6.093390806344337e-05 0 0 0.96 0.788
19 3.660804567e-06 5.763636919e-06 -9.633919543300001e-05 4.9556269158e-05 3.9210837192e-05 -5.044373084200001e-05 3.550122819179286e-06 3.53011348386434e-05 0 0 0.96 0.788
20 1.687360935e-06 2.049345005e-06 -9.8312639065e-05 2.3205495727e-05 2.367243389e-05 -7.679450427300001e-05 1.8246613757303597e-06 2.0451176701133178e-05 0 0 0.96 0.788
21 8.69508181e-07 1.253373134e-06 -9.9130491819e-05 5.899412562e-06 8.018578715e-06 -9.4100587438e-05 9.378236488313668e-07 1.1848078832953607e-05 0 0 0.96 0.788
22 3.91523111e-07 5.72753249e-07 -9.960847688900001e-05 3.503535528e-06 4.625873329e-06 -9.649646447200001e-05 4.820144756751552e-07 6.864004652803442e-06 0 0 0.96 0.788
31 0 0 0 0 0 0 1.2064523947791044e-09 5.045965487783397e-08 0 0 0.96 0.788

==> chapters/figures/p_experiment_data/p1_opt_experiments_scaling.dat <==
x cm_overlap_sv cm_overlap_std+ cm_overlap_std- qaoa_nonpen_overlap_sv qaoa_nonpen_overlap_std+ qaoa_nonpen_overlap_std- alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa
4 0.288000523107524 0.198468928910316 0.198468928910316 0.928746917368023 0.00326849067039 0.116268417709149 0.2805373119316478 1.1005279862768487 1 1 -0.705 -0.372
5 0.200785079897868 0.164446729940767 0.164446729940767 0.805267371006528 0.003623093934674 0.168337347045487 0.17210595170362164 0.850654626617229 1 1 -0.705 -0.372
6 0.099396997524981 0.109954825877527 0.099296997524981 0.714699510176272 0.007634745498049 0.165158728401461 0.10558473811507224 0.657514668239673 1 1 -0.705 -0.372
7 0.062680799548145 0.050082285583334 0.050082285583334 0.55952844123796 0.004447865518446 0.112773542731358 0.06477484835635576 0.508226870721367 1 1 -0.705 -0.372
8 0.03061621743709 0.022598151754595 0.022598151754595 0.530291389073559 0.010962666823874 0.154558671253592 0.03973851765409584 0.3928346614908995 1 1 -0.705 -0.372
9 0.022812386511588 0.022196357984595 0.022196357984595 0.325742712917051 0.014883775001713 0.136513560095137 0.024379058005003257 0.3036420940310225 1 1 -0.705 -0.372
10 0.019014726007058 0.012179922425771 0.012179922425771 0.169523901566773 0.005052130814126 0.071534307829224 0.014956231492697742 0.23470057585455759 1 0 -0.705 -0.372
31 0 0 0 0 0 0 5.232781416943225e-07 0.001051259369409399 0 0 -0.705 -0.372

==> chapters/figures/p_experiment_data/p2_experiments_scaling.dat <==
x cm_overlap_sv cm_overlap_std+ cm_overlap_std- qaoa_nonpen_overlap_sv qaoa_nonpen_overlap_std+ qaoa_nonpen_overlap_std- alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa
4 0.077890570142208 0.072159989245569 0.072159989245569 0.166420981113052 0.216347276447 0.116494686779 0.10285838820847903 0.15327994577954754 1 1 0.917 0.731
5 0.039802215082263 0.0335144835398 0.0335144835398 0.076285347031021 0.106800485344 0.045770208718 0.0544678339316179 0.09232107014472934 1 1 0.917 0.731
6 0.025794791026917 0.029045722544932 0.025694791026917 0.061512128084863 0.087116979319 0.035907276850 0.02884300429819244 0.05560531711647627 1 1 0.917 0.731
7 0.015768974628641 0.015907817259806 0.015668974628641 0.030002116163043 0.045003174245 0.015001058081 0.015273581431381817 0.03349128521557126 1 1 0.917 0.731
8 0.008746928017427 0.007785870237981 0.007785870237981 0.024411218953388 0.034175706535 0.014646731372 0.008088002460814075 0.02017192318211569 1 1 0.917 0.731
9 0.004128105647593 0.004478859693972 0.004028105647593 0.011428403046545 0.016399364665 0.006457441428 0.004282936788599441 0.012149622871922257 1 1 0.917 0.731
10 0.003033736492033 0.002926321448226 0.002926321448226 0.007511538744691 0.011267308117 0.003755846372 0.0022679948014373134 0.0073177621487677275 1 0 0.917 0.731
11 0.001458125403901 0.001650340859423 0.001265909948379 0.004525934075746 0.006788901114 0.002263166638 0.001200998444114032 0.004407514820043567 0 0 0.917 0.731
12 0.000778376805277 0.00081532688121 0.000678376805277 0.003450929972296 0.005176394958 0.001725464986 0.0006359790868348651 0.002654662244272993 0 0 0.917 0.731
13 0.000371628472408 0.00043707368352 0.00027162847240800003 0.001511134905361 0.002266702358 0.000755566453 0.0003367776210481964 0.0015989127476374238 0 0 0.917 0.731
14 0.000223518803924 0.000276993859351 0.000123518803924 0.001006374206994 0.001509561311 0.000503187103 0.0001783378862398545 0.0009630309769435787 0 0 0.917 0.731
15 9.0292579565e-05 0.000131002304639 -9.707420435e-06 0.000587806668517 0.000881710003 0.000293903334 9.443739631365749e-05 0.0005800370682660992 0 0 0.917 0.731
16 6.8817061149e-05 0.000102460256064 -3.118293885100001e-05 0.00039737597254 0.000596063958 0.000198687986 5.0008565260821914e-05 0.00034935844081622133 0 0 0.917 0.731
17 2.7841544178e-05 3.8144992364e-05 -7.2158455822e-05 0.000139629587192 0.000209444381 0.000069814793 2.648163436378235e-05 0.00021041986253462797 0 0 0.917 0.731
18 1.140877618e-05 1.7596426887e-05 -8.859122382e-05 8.1352693084e-05 0.000122029040 0.000040676347 1.4023136935033362e-05 0.00012673665031721183 0 0 0.917 0.731
19 6.068950148e-06 7.28e-06 4.86e-06 0.000115451772075 0.000173177658 0.000057725886 7.425839613873826e-06 7.633394652077543e-05 0 0 0.917 0.731
20 4.481558651e-06 5.38e-06 3.58e-06 2.0212416885e-05 3.0318625328e-05 1.0106208443e-05 3.932293767539e-06 4.5976214274658606e-05 0 0 0.917 0.731
21 2.097891048e-06 3.130285178e-06 -9.790210895200001e-05 3.4188213555e-05 5.1282320333e-05 1.7094106777e-05 2.082314603905044e-06 2.7691641469814657e-05 0 0 0.917 0.731
22 7.13174019e-07 8.56e-07 5.71e-07 3.0214603558e-05 4.5321905337e-05 1.5107301779e-05 1.1026729857850649e-06 1.6678776610701117e-05 0 0 0.917 0.731
31 0 0 0 0 0 0 3.6103578076113935e-09 1.7398171954080384e-07 0 0 0.917 0.731

==> chapters/figures/p_experiment_data/p2_opt_experiments_scaling.dat <==
x cm_overlap_sv cm_overlap_std+ cm_overlap_std- qaoa_nonpen_overlap_sv qaoa_nonpen_overlap_std+ qaoa_nonpen_overlap_std- alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa
4 0.384788803056053 0.152107688857826 0.152107688857826 0.95589201200258 0.014725660166119 0.041218942557418 0.3883094426877632 1.1354850485023078 1 1 -0.653 -0.354
5 0.260785425861386 0.149745873799049 0.149745873799049 0.814607641378857 0.003102305545301 0.168603714105535 0.24694164747054723 0.888328995756294 1 1 -0.653 -0.354
6 0.178724333751539 0.103965603497507 0.103965603497507 0.77269736801939 0.029107629189029 0.160865475482072 0.15704016063421292 0.6949703175239846 1 1 -0.653 -0.354
7 0.088715943701222 0.05623255556334 0.05623255556334 0.602017422434559 0.003941933452494 0.0795394114168 0.0998681765697736 0.5436991751329602 1 1 -0.653 -0.354
8 0.057060187377424 0.028559182539586 0.028559182539586 0.608632180858495 0.008964806636893 0.087275922817502 0.06351020433940265 0.4253545591608081 1 1 -0.653 -0.354
9 0.034210018972285 0.033362065436258 0.033362065436258 0.339448836337169 0.024100773658196 0.155396763800768 0.040388702325155734 0.3327694969458806 1 1 -0.653 -0.354
10 0.031901582578429 0.019128095956216 0.019128095956216 0.187674677444977 0.012502359476594 0.076535303263158 0.02568480596901482 0.26033701934707637 1 0 -0.653 -0.354
31 0 0 0 0 0 0 1.911703217732763e-06 0.001502369322187281 0 0 -0.653 -0.354

==> chapters/figures/p_experiment_data/p3_experiments_scaling.dat <==
x cm_overlap_sv cm_overlap_std+ cm_overlap_std- qaoa_nonpen_overlap_sv qaoa_nonpen_overlap_std+ qaoa_nonpen_overlap_std- alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa
4 0.069329271671561 0.052979587718531 0.052979587718531 0.165984611064018 0.103768837666343 0.165884611064018 0.08331374261512692 0.17516212047136961 1 1 0.895 0.695
5 0.047868430786302 0.037381545336635 0.037381545336635 0.105151678820791 0.064714759570353 0.105051678820791 0.04479322840930457 0.1081670792409486 1 1 0.895 0.695
6 0.02503258715718 0.02365248363702 0.02365248363702 0.064928490474756 0.052455573454085 0.064828490474756 0.024082861342539535 0.0667959316776486 1 1 0.895 0.695
7 0.012698733015311 0.010940024752456 0.010940024752456 0.053090081987033 0.026578494668051 0.052990081987033 0.012948033241638587 0.04124819233351401 1 1 0.895 0.695
8 0.006938764219226 0.007202205463881 0.006838764219226 0.027641755260166 0.027323655950475 0.027541755260166 0.0069614470823050065 0.025471811352126023 1 1 0.895 0.695
9 0.003528632980062 0.004269744970614 0.0034286329800620003 0.017790118199533 0.012818029664219 0.017690118199533 0.0037427881575008946 0.015729493508764934 1 1 0.895 0.695
10 0.002098228447024 0.00243248929847 0.001998228447024 0.015235089200585 0.01000739948377 0.015135089200585001 0.0020122918448287077 0.009713363632524992 1 0 0.895 0.695
11 0.001306572466634 0.001685594921208 0.001206572466634 0.004107937945639 0.005977631041668 0.004007937945639 0.001081898920901764 0.005998249912184706 0 0 0.895 0.695
12 0.000613299263127 0.000874995532098 0.0005132992631269999 0.002438562043816 0.002749551396777 0.002338562043816 0.0005816776915617021 0.0037040723862688447 0 0 0.895 0.695
13 0.00025737543136 0.000315848305735 0.00015737543135999998 0.002580992113209 0.001469626212947 0.0024809921132090003 0.0003127361811014071 0.002287359220370021 0 0 0.895 0.695
14 0.000192391958597 0.00022555469159 9.239195859699999e-05 0.001015381168156 0.001148065852912 0.000915381168156 0.00016814108635884883 0.0014125026882322936 0 0 0.895 0.695
15 8.8553454363e-05 0.000109583281228 -1.1446545637000004e-05 0.000775562757545 0.00095346133884 0.0006755627575449999 9.040023710197659e-05 0.0008722564547341641 0 0 0.895 0.695
16 3.5788810396e-05 4.8610854314e-05 -6.421118960400001e-05 0.000633990577694 0.000568355475683 0.000533990577694 4.8603247695523735e-05 0.0005386406193517206 0 0 0.895 0.695
17 3.0215802382e-05 3.6258962858e-05 2.4172641906e-05 0.000323446905075 0.000178274417084 0.000223446905075 2.6131299676655183e-05 0.0003326243276743978 0 0 0.895 0.695
18 1.5992320283e-05 1.9190784340e-05 1.2793856226e-05 0.000169186701856 0.000152563427306 6.9186701856e-05 1.4049366146658713e-05 0.00020540401036595485 0 0 0.895 0.695
19 1.208842956e-05 1.4506115472e-05 9.6706343648e-06 0.000160533221516 0.000152333374749 6.0533221515999985e-05 7.553573360884809e-06 0.00012684221797425893 0 0 0.895 0.695
20 3.849468933e-06 4.6193627196e-06 3.0795751664e-06 7.4044101616e-05 5.5401625546e-05 -2.595589838400001e-05 4.06114197058192e-06 7.832830640436275e-05 0 0 0.895 0.695
21 1.561551912e-06 1.8738623044e-06 1.2492415196e-06 5.0112888975e-05 4.9540481516e-05 -4.9887111025000004e-05 2.183453223692536e-06 4.8369728014538747e-05 0 0 0.895 0.695
22 1.070103136e-06 1.2841237632e-06 8.5608249088e-07 3.5431019456e-05 3.8859618948e-05 -6.456898054400001e-05 1.173923003575814e-06 2.9869541365063114e-05 0 0 0.895 0.695
31 0 0 0 0 0 0 4.406574300009134e-09 3.900522023011702e-07 0 0 0.895 0.695

==> chapters/figures/p_experiment_data/p3_opt_experiments_scaling.dat <==
x cm_overlap_sv cm_overlap_std+ cm_overlap_std- qaoa_nonpen_overlap_sv qaoa_nonpen_overlap_std+ qaoa_nonpen_overlap_std- alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa
4 0.636808796906915 0.18544809403276 0.18544809403276 0.92682173835125 0.009892459987726 0.086992494245534 0.5920075557271347 1.1189816758957893 1 1 -0.71 -0.351
5 0.387124606104121 0.168009360680495 0.168009360680495 0.819311258115487 0.005455210092962 0.148412179927094 0.3619911918049004 0.8773003193765383 1 1 -0.71 -0.351
6 0.22864362558503 0.138361865801523 0.138361865801523 0.762736205049727 0.026993514775166 0.179256064880953 0.22134451102297983 0.6878181001150316 1 1 -0.71 -0.351
7 0.119043538490856 0.074634739101199 0.074634739101199 0.616783047050618 0.037275963515382 0.131902129933718 0.13534415662358895 0.5392608761182948 1 1 -0.71 -0.351
8 0.067990837377009 0.03110371571061 0.03110371571061 0.598502843111248 0.009476495137268 0.134559687562294 0.08275805280867711 0.4227895318009756 1 1 -0.71 -0.351
9 0.044656610176103 0.032350279427677 0.032350279427677 0.318727375633604 0.02309782057889 0.118243979072781 0.05060355375172589 0.3314740529429332 1 1 -0.71 -0.351
10 0.040833412115211 0.017095495249483 0.017095495249483 0.19460539782372 0.011782772540445 0.088710034734905 0.030942241454420996 0.2598811926737514 1 0 -0.71 -0.351
31 0 0 0 0 0 0 1.010037724578426e-06 0.0015689403016202431 0 0 -0.71 -0.351

==> chapters/figures/p_experiment_data/p4_experiments_scaling.dat <==
x cm_overlap_sv cm_overlap_std+ cm_overlap_std- qaoa_nonpen_overlap_sv qaoa_nonpen_overlap_std+ qaoa_nonpen_overlap_std- alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa
4 0.079867504988478 0.063613829882495 0.063613829882495 0.139902710916233 0.093477810543338 0.139802710916233 0.07432615102211347 0.09450739932424079 1 1 -0.94 -0.85
31 0 0 0 0 0 0 1.7838064781163045e-09 1.1477836802973434e-08 0 0 0 0

==> chapters/figures/p_experiment_data/p5_experiments_scaling.dat <==
x cm_overlap_sv cm_overlap_std+ cm_overlap_std- qaoa_nonpen_overlap_sv qaoa_nonpen_overlap_std+ qaoa_nonpen_overlap_std- alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa
4 0.081036221064191 0.059352237684242 0.059352237684242 0.093077798080771 0.086494748436276 0.092977798080771 0.0715873216148525 0.1162356373314222 1 1 -0.95 -0.78
5 0.034077674176826 0.030918829078371 0.030918829078371 0.060189694736914 0.071020050407435 0.060089694736913994 0.03702926931885893 0.06786941824022738 1 1 -0.95 -0.78
6 0.018792755761106 0.019549379393404 0.018692755761106 0.0344905944034 0.031832503550724 0.0343905944034 0.01915376571378956 0.039628620258115026 1 1 -0.95 -0.78
7 0.010404069888203 0.01317078825878 0.010304069888203 0.026153752758369 0.02321708386405 0.026053752758369 0.009907479887319725 0.02313895690107838 1 1 -0.95 -0.78
8 0.005201959937319 0.006703395779504 0.005101959937319 0.015188411717883 0.017342177670548 0.015088411717883 0.005124744615988328 0.01351072338584191 1 1 -0.95 -0.78
9 0.002689433865701 0.003283038246394 0.002589433865701 0.008500504700648 0.01096819656007 0.008400504700648001 0.0026508262118921442 0.007888845084465683 1 1 -0.95 -0.78
10 0.001776385785293 0.002333420072509 0.001676385785293 0.005485895256793 0.005889970891171 0.005385895256793 0.001371166786288587 0.0046062579322669085 1 0 -0.95 -0.78
11 0.000576211268413 0.000867949960927 0.00047621126841300004 0.003503763430274 0.003818297371717 0.003403763430274 0.0007092499490862393 0.0026895714025811555 0 0 -0.95 -0.78
12 0.000388272456796 0.00043428285489 0.000288272456796 0.001239043461714 0.001650180452728 0.0011390434617139999 0.00036686674101874044 0.0015704275435618846 0 0 -0.95 -0.78
13 0.000153496354275 0.000172199870572 5.349635427499999e-05 0.001474021619382 0.001615182649494 0.001374021619382 0.0001897655485758042 0.0009169649362017258 0 0 -0.95 -0.78
14 0.000134182431217 0.000265242683575 3.418243121700001e-05 0.000509645507511 0.000360225366772 0.000409645507511 9.815815771764487e-05 0.0005354113264699628 0 0 -0.95 -0.78
15 7.1256211156e-05 0.000145813706056 -2.8743788844e-05 0.000313555885975 0.000484301720392 0.000213555885975 5.077330421055441e-05 0.0003126240461273877 0 0 -0.95 -0.78
16 2.6438874705e-05 3.3452620505e-05 -7.3561125295e-05 0.000261892757475 0.000122670425176 0.000161892757475 2.6263007379101354e-05 0.00018253964640873547 0 0 -0.95 -0.78
17 1.4482470637e-05 2.1294800143e-05 -8.551752936300001e-05 0.000102992360608 0.000104411858317 2.9923606079999913e-06 1.3584807357315018e-05 0.00010658400376997448 0 0 -0.95 -0.78
18 7.205190047e-06 1.2480424094e-05 -9.279480995300001e-05 0.000115759674231 8.7628421185e-05 1.5759674230999993e-05 7.026879605654455e-06 6.223387676669836e-05 0 0 -0.95 -0.78
19 3.660804567e-06 5.763636919e-06 -9.633919543300001e-05 4.9556269158e-05 4.9210837192e-05 -5.044373084200001e-05 3.6347248579697053e-06 3.633805524674484e-05 0 0 -0.95 -0.78
20 1.687360935e-06 2.049345005e-06 -9.8312639065e-05 2.3205495727e-05 2.367243389e-05 -7.679450427300001e-05 1.880098355820972e-06 2.121761213857182e-05 0 0 -0.95 -0.78
21 8.69508181e-07 1.253373134e-06 -9.9130491819e-05 5.899412562e-06 8.018578715e-06 -9.4100587438e-05 9.72499973363924e-07 1.238885960753769e-05 0 0 -0.95 -0.78
22 3.91523111e-07 5.72753249e-07 -9.960847688900001e-05 3.503535528e-06 4.625873329e-06 -9.649646447200001e-05 5.030354902788331e-07 7.233794329582363e-06 0 0 -0.95 -0.78
31 0 0 0 0 0 0 1.3334596631431465e-09 5.7066282838961623e-08 0 0 -0.95 -0.78

==> chapters/figures/p_experiment_data/p5_opt_experiments_scaling.dat <==
x cm_overlap_sv cm_overlap_std+ cm_overlap_std- qaoa_nonpen_overlap_sv qaoa_nonpen_overlap_std+ qaoa_nonpen_overlap_std- alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa
4 0.723009 0.049707 0.049707 0.921104 0.014166 0.132189 0.7885877710293377 1.0801707057371004 1 1 -0.74 -0.3
5 0.544804 0.107507 0.107507 0.815337 0.0375 0.13586 0.47109039174176764 0.876982557717171 1 1 -0.74 -0.3
6 0.285667 0.064178 0.064178 0.794894 0.018986 0.157178 0.28142226565564604 0.7120156123983421 1 1 -0.74 -0.3
7 0.166323 0.06743 0.06743 0.662881 0.056497 0.188423 0.16811739953756136 0.5780801771230712 1 1 -0.74 -0.3
8 0.104293 0.036702 0.036702 0.583473 0.02319 0.131811 0.10043078845032027 0.46933899392599826 1 1 -0.74 -0.3
9 0.044043 0.026872 0.026872 0.394155 0.053704 0.137061 0.05999583205841499 0.38105283650397787 1 1 -0.74 -0.3
10 0.044153 0.016575 0.016575 0.237049 0.028415 0.087264 0.03584060147214805 0.30937396228923075 1 0 -0.74 -0.3
31 0 0 0 0 0 0 0.0001239286113699401 0.03125848518387614 0 0 -0.74 -0.3

==> chapters/figures/p_experiment_data/p6_experiments_scaling.dat <==
x cm_overlap_sv cm_overlap_std+ cm_overlap_std- qaoa_nonpen_overlap_sv qaoa_nonpen_overlap_std+ qaoa_nonpen_overlap_std- alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa
4 0.079867504988478 0.063613829882495 0.063613829882495 0.139902710916233 0.093477810543338 0.139802710916233 0.07432615102211347 0.09450739932424079 1 1 -0.94 -0.85
5 0.042016963691093 0.038949836032534 0.038949836032534 0.090472387143714 0.054821917092215 0.090372387143714 0.038808517631932056 0.0524001180510335 1 1 -0.94 -0.85
6 0.024617503835009 0.017668191964079 0.017668191964079 0.040851811681345 0.032754929839382 0.040751811681345 0.02026340689079792 0.029053517411286603 1 1 -0.94 -0.85
7 0.012492598748523 0.012543446678632 0.012392598748523 0.034079898657399 0.031299662102402 0.033979898657399 0.010580297416054514 0.016108873517152032 1 1 -0.94 -0.85
8 0.008232979580189 0.009135810445736 0.008132979580189001 0.012570104719298 0.011589661436766 0.012470104719298 0.00552437672576202 0.008931648527031507 1 1 -0.94 -0.85
9 0.00244992223126 0.002808663207301 0.0023499222312600002 0.008998948421109 0.007732399834196 0.008898948421109 0.002884487742455335 0.004952198881286381 1 1 -0.94 -0.85
10 0.001989679410483 0.00279672952292 0.0018896794104829998 0.005397761589395 0.005209725762363 0.005297761589395 0.0015061010407879814 0.002745772371762247 1 0 -0.94 -0.85
11 0.00084210768615 0.001024194194503 0.00074210768615 0.003244307490726 0.00267449963366 0.003144307490726 0.0007863927836045451 0.0015224077421491743 0 0 -0.94 -0.85
12 0.000550233218115 0.000708900076697 0.00045023321811500004 0.001217165952173 0.00092435613254 0.001117165952173 0.00041060565882203656 0.0008441068739679338 0 0 -0.94 -0.85
13 0.000224097770546 0.000333617353114 0.000124097770546 0.000610722313904 0.000522032423528 0.0005107223139039999 0.00021439287156717045 0.0004680194372067905 0 0 -0.94 -0.85
14 0.000125680535861 0.000174876403072 2.5680535860999994e-05 0.000508660113247 0.000266308552112 0.000408660113247 0.00011194269341216984 0.00025949580599160207 0 0 -0.94 -0.85
15 5.0675108181e-05 6.9906894591e-05 -4.932489181900001e-05 0.000219411130471 0.000190110026913 0.000119411130471 5.8449548796891566e-05 0.00014387879642160781 0 0 -0.94 -0.85
16 3.4360753531e-05 6.1965019112e-05 -6.563924646900001e-05 9.1487030839e-05 8.8831842025e-05 -8.512969161000004e-06 3.05187382081411e-05 7.97743454104241e-05 0 0 -0.94 -0.85
17 1.5326231617e-05 2.1132784412e-05 -8.4673768383e-05 5.4762476586e-05 7.4568261604e-05 -4.5237523414e-05 1.5934996950166095e-05 4.4231299843608585e-05 0 0 -0.94 -0.85
18 8.313578552e-06 1.1941833203e-05 -9.168642144800001e-05 2.1294324443e-05 1.2414950913e-05 -7.8705675557e-05 8.320269536375075e-06 2.4524273759814084e-05 0 0 -0.94 -0.85
19 4.854600756e-06 9.021682464e-06 -9.5145399244e-05 9.012196612e-06 7.585878424e-06 -9.098780338800001e-05 4.34432999105216e-06 1.3597610867708053e-05 0 0 -0.94 -0.85
20 1.706640203e-06 2.463397532e-06 -9.8293359797e-05 7.951973879e-06 5.146935999e-06 -9.2048026121e-05 2.268340345062641e-06 7.539265917532875e-06 0 0 -0.94 -0.85
21 8.43333052e-07 1.299644909e-06 -9.9156666948e-05 1.052398225e-06 2.382514165e-06 -9.8947601775e-05 1.1843869898549618e-06 4.180185116950141e-06 0 0 -0.94 -0.85
22 5.55732673e-07 9.53624982e-07 -9.9444267327e-05 7.12456957e-07 1.3407173e-06 -9.9287543043e-05 6.184136101053048e-07 2.317725333355747e-06 0 0 -0.94 -0.85
31 0 0 0 0 0 0 1.7838064781163045e-09 1.1477836802973434e-08 0 0 -0.94 -0.85

==> chapters/figures/p_experiment_data/p6_opt_experiments_scaling.dat <==
x cm_overlap_sv cm_overlap_std+ cm_overlap_std- qaoa_nonpen_overlap_sv qaoa_nonpen_overlap_std+ qaoa_nonpen_overlap_std-
4 0.752248 0.0576153 0.0576153 0.918467 0.012221 0.118229
5 0.528197 0.071211 0.071211 0.809733 0.038424 0.167368
6 0.333564 0.086241 0.086241 0.762628 0.071658 0.178189
7 0.183861 0.038951 0.038951 0.677939 0.025665 0.130301
8 0.117292 0.05464 0.05464 0.618648 0.041718 0.151368
9 0.0616667 0.028998 0.028998 0.431083 0.022286 0.164418
10 0.0449813 0.00858301 0.00858301 0.293366 0.018117 0.14899

==> chapters/figures/p_experiment_data/p7_experiments_scaling.dat <==
x cm_overlap_sv cm_overlap_std+ cm_overlap_std- qaoa_nonpen_overlap_sv qaoa_nonpen_overlap_std+ qaoa_nonpen_overlap_std- alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa
4 0.055602993318489 0.050337642250929 0.050337642250929 0.164398103108568 0.082810545416345 0.160574278315635 0.057456292322640636 0.3010581788584432 1 1 -0.99 -0.85
5 0.023471512604244 0.023398182929497 0.023398182929497 0.112511753016763 0.072042027485225 0.112411753016763 0.028983590138334955 0.16657978933686218 1 1 -0.99 -0.85
6 0.013708726973098 0.015905185347545 0.013608726973098001 0.0635448249696 0.046881491275539 0.0634448249696 0.01462065273181518 0.09217097612405604 1 1 -0.99 -0.85
7 0.007751463203354 0.007752657519972 0.007651463203354 0.046376108841214 0.04245257931184 0.046276108841214 0.007375328083376454 0.050999517249247464 1 1 -0.99 -0.85
8 0.003540689951701 0.004184254779319 0.0034406899517010004 0.038444580935814 0.025862115046651 0.038344580935814 0.0037204538904801764 0.028218761144024166 1 1 -0.99 -0.85
9 0.002024562781129 0.002244743298566 0.0019245627811290001 0.023144215216641 0.017933381068813 0.023044215216641 0.0018767676494809234 0.015613843492121235 1 1 -0.99 -0.85
10 0.001710027375134 0.001600949966354 0.001600949966354 0.017183461179268 0.009393472848663 0.017083461179268 0.0009467277149035043 0.008639362562806353 1 0 -0.99 -0.85
11 0.000455190451413 0.000500850252713 0.000355190451413 0.00757064854206 0.006730951561798 0.00747064854206 0.0004775728984961506 0.004780282672186549 0 0 -0.99 -0.85
12 0.000222271861874 0.000235448001241 0.00012227186187399998 0.003132664607334 0.002624794318331 0.0030326646073340004 0.00024090968267603848 0.0026449986627930305 0 0 -0.99 -0.85
13 0.000107143227234 0.000114397165824 7.143227233999991e-06 0.001796456099507 0.001629769624409 0.001696456099507 0.00012152589770028048 0.001463515529506727 0 0 -0.99 -0.85
14 5.2914012792e-05 5.4268605756e-05 -4.7085987208000006e-05 0.000622778829469 0.000828186182754 0.000522778829469 6.130323882298624e-05 0.0008097840408152044 0 0 -0.99 -0.85
15 2.9585750337e-05 2.8549022342e-05 2.8549022342e-05 0.000495826229071 0.000444068034054 0.000395826229071 3.092416646414469e-05 0.000448065073132514 0 0 -0.99 -0.85
16 1.7728265642e-05 2.1105210605e-05 -8.2271734358e-05 0.000311141489641 0.000245677090862 0.00021114148964100003 1.5599568470818783e-05 0.00024792080313059604 0 0 -0.99 -0.85
17 7.982282429e-06 8.317585016e-06 -9.2017717571e-05 0.000108828868496 0.000202361759797 8.828868495999989e-06 7.869138098125106e-06 0.00013717812056897758 0 0 -0.99 -0.85
18 3.644472145e-06 4.282985985e-06 -9.635552785500001e-05 8.7105007339e-05 0.000115028272805 -1.2894992661000005e-05 3.969554319608291e-06 7.590261295226763e-05 0 0 -0.99 -0.85
19 2.575231474e-06 3.993815101e-06 -9.742476852600001e-05 4.3104103404e-05 6.2768944259e-05 -5.6895896596e-05 2.0024253355110363e-06 4.199799960143663e-05 0 0 -0.99 -0.85
20 1.041977949e-06 1.070521603e-06 -9.8958022051e-05 1.5496852305e-05 1.7684231552e-05 -8.4503147695e-05 1.0101152173406075e-06 2.3238092891893962e-05 0 0 -0.99 -0.85
21 3.82540991e-07 3.60627603e-07 3.60627603e-07 1.3031212585e-05 1.4288264925e-05 -8.696878741500001e-05 5.095484631603843e-07 1.2857968626530024e-05 0 0 -0.99 -0.85
22 2.65943419e-07 2.78718812e-07 -9.973405658100001e-05 4.932566048e-06 1.1278761434e-05 -9.5067433952e-05 2.570396246407204e-07 7.114497647029409e-06 0 0 -0.99 -0.85
31 0 0 0 0 0 0 5.436649297451747e-10 3.458526797228249e-08 0 0 -0.99 -0.85

==> chapters/figures/p_experiment_data/p8_experiments_scaling.dat <==
x cm_overlap_sv cm_overlap_std+ cm_overlap_std- qaoa_nonpen_overlap_sv qaoa_nonpen_overlap_std+ qaoa_nonpen_overlap_std- alpha_line_cm alpha_line_qaoa fixed_used_in_training fixed_used_in_training2 alpha_cm alpha_qaoa
4 0.079867504988478 0.063613829882495 0.063613829882495 0.139902710916233 0.093477810543338 0.139802710916233 0.07432615102211347 0.09450739932424079 1 1 -0.94 -0.85
31 0 0 0 0 0 0 1.7838064781163045e-09 1.1477836802973434e-08 0 0 0 0
